Latent Tree Models for Hierarchical Topic Detection

We present a novel method for hierarchical topic detection where topics are obtained by clustering documents in multiple ways. Specifically, we model document collections using a class of graphical models called hierarchical latent tree models (HLTMs). The variables at the bottom level of an HLTM are observed binary variables that represent the presence/absence of words in a document. The variables at other levels are binary latent variables, with those at the lowest latent level representing word co-occurrence patterns and those at higher levels representing co-occurrence of patterns at the level below. Each latent variable gives a soft partition of the documents, and document clusters in the partitions are interpreted as topics. Latent variables at high levels of the hierarchy capture long-range word co-occurrence patterns and hence give thematically more general topics, while those at low levels of the hierarchy capture short-range word co-occurrence patterns and give thematically more specific topics. Unlike LDA-based topic models, HLTMs do not refer to a document generation process and use word variables instead of token variables. They use a tree structure to model the relationships between topics and words, which is conducive to the discovery of meaningful topics and topic hierarchies.

==> comment.sty.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Comment.sty   version 3.8, July 2016
% copyright 1998-2016 Victor Eijkhout
%
% Purpose:
% selectively in/exclude pieces of text: the user can define new
% comment versions, and each is controlled separately.
% Special comments can be defined where the user specifies the
% action that is to be taken with each comment line.
%
% Author
%    Victor Eijkhout
%    Texas Advanced Computing Center
%    The University of Texas at Austin
%    Austin TX 78758
%    USA
%
%    victor@eijkhout.net
%
% This program is free software; you can redistribute it and/or
% modify it under the terms of the GNU General Public License
% as published by the Free Software Foundation; either version 2
% of the License, or (at your option) any later version.
% 
% This program is distributed in the hope that it will be useful,
% but WITHOUT ANY WARRANTY; without even the implied warranty of
% MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
% GNU General Public License for more details.
%
% For a copy of the GNU General Public License, write to the 
% Free Software Foundation, Inc.,
% 59 Temple Place - Suite 330, Boston, MA  02111-1307, USA,
% or find it on the net, for instance at
% http://www.gnu.org/copyleft/gpl.html
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Usage: all text included between
%   \begin{comment}
%   ...
%   \end{comment}
% is discarded. 
%
% The opening and closing commands should appear on a line
% of their own. No starting spaces, nothing after it.
% This environment should work with arbitrary amounts
% of comment, and the comment can be arbitrary text.
%
% Other `comment' environments are defined by
% and are selected/deselected with
% \includecomment{versiona}
% \excludecoment{versionb}
%
% These environments are used as
% \begin{versiona} ... \end{versiona}
% with the opening and closing commands again on a line of 
% their own.
%
% This is not a LaTeX environment: for an included comment, the
% \begin and \end lines act as if they don't exist.
% In particular, they don't imply grouping, so assignments 
% &c are not local.
%
%%
%% Guide to special effects
%%
% To understand what happens here, you need to know just a bit about
% the implementation. Lines inside a comment are scooped up one at a
% time, and written to an external file. This file can then be
% included, or ignored. Or you can do stuff with it as you'll see now.
%
% Special comments are defined as
% \specialcomment{name}{before commands}{after commands}
% where the second and third arguments are executed before
% and after each comment block. You can use this for global
% formatting commands.
% To keep definitions &c local, you can include \begingroup
% in the `before commands' and \endgroup in the `after commands'.
% ex:
% \specialcomment{smalltt}
%     {\begingroup\ttfamily\footnotesize}{\endgroup}
% Of course, in this case you could probably have used the standard
% LaTeX \newenvironment.
%
% With \specialcomment you do *not* have to do an additional
% \includecomment{smalltt}
% To remove 'smalltt' blocks, give \excludecomment{smalltt}
% after the definition.
%
% The comment environments use two auxiliary commands. You can get
% nifty special effects by redefining them.
% 1/ the commented text is written to an external file. Default definition:
%   \def\CommentCutFile{comment.cut}
% 2/ included comments are processed like this:
%   \def\ProcessCutFile{\input{\CommentCutFile}\relax}
% and excluded files have
%   \def\ProcessCutFile{}
%
% Fun use of special comments: the inclusion of the comment is done
% by \ProcessCutFile, so you can redefine that:
% \specialcomment{mathexamplewithcode}
%  {\begingroup\def\ProcessCutFile{}} %1
%  {\verbatiminput{\CommentCutFile}   %2
%   \endgroup
%   This gives:
%   \begin{equation} \input{\CommentCutFile} \end{equation}
%  }
% 1: do not standard include the file
% 2: input it verbatim, then again inside display math
%
% You can also apply processing to each line.
% By defining a control sequence 
% \def\Thiscomment##1{...} in the before commands the user can
% specify what is to be done with each comment line. If something 
% needs to be written to file, use \WriteCommentLine{the stuff}
% Example:
% \specialcomment{underlinecomment}
%  {\def\ThisComment##1{\WriteCommentLine{\underline{##1}\par}}
%   \par}
%  {\par}
%
% Trick for short in/exclude macros (such as \maybe{this snippet}):
%\includecomment{cond}
%\newcommand{\maybe}[1]{}
%\begin{cond}
%\renewcommand{\maybe}[1]{#1}
%\end{cond}
%
% Changes in 3.8
% - utf8 is now correctly handled, at least if you use eTeX.
%   (Thanks Henry Gregory for the solution)
% Changes in 3.7
% - only LaTeX support from now on
% - code cleanup, and improvements on \specialcomment
% - cleanup of the docs.
% Changed in 3.6
% - documentation update
% - comment file inclusion is now a customizable command
% Changes in 3.5
% - corrected typo in header.
% - changed author email
% - corrected \specialcomment yet again.
% - fixed excludecomment of an earlier defined environment.
% Changes in 3.4
% - added GNU public license
% - added \processcomment, because Ivo's fix (above) brought an
%   inconsistency to light.
% Changes in 3.3
% - updated author's address again
% - parametrised \CommentCutFile
% Changes in 3.2
% - \specialcomment brought up to date (thanks to Ivo Welch).
% Changes in version 3.1
% - updated author's address
% - cleaned up some code
% - trailing contents on \begin{env} line is always discarded
%  even if you've done \includecomment{env}
% - comments no longer define grouping!! you can even
%   \includecomment{env}
%   \begin{env}
%   \begin{itemize}
%   \end{env}
%  Isn't that something ...
% - included comments are written to file and input again.
%
% Known bugs:
% - excludecomment leads to one superfluous space
% - processcomment leads to a superfluous line break at the start
%
\def\makeinnocent#1{\catcode`#1=12 }
\def\csarg#1#2{\expandafter#1\csname#2\endcsname}
\def\latexname{lplain}\def\latexename{LaTeX2e}
\newwrite\CommentStream
\def\DefaultCutFileName{\def\CommentCutFile{comment.cut}}
\DefaultCutFileName

% begin / end processing
%
% this contains the only real begin/endgroup commands, to keep the
% catcode changes local.
\def\ProcessComment#1% start it all of
   {\def\CurrentComment{#1}%
    \begingroup
    \let\do\makeinnocent \dospecials 
    \makeinnocent\^^L% and whatever other special cases
    \endlinechar`\^^M\relax \catcode`\^^M=12\relax \xComment}
{\catcode`\^^M=12 \endlinechar=-1 %
 \gdef\xComment#1^^M{\ProcessCommentLine}
 \gdef\ProcessCommentLine#1^^M{\def\test{#1}
      \csarg\ifx{End\CurrentComment Test}\test
          \edef\next{\endgroup\noexpand\EndOfComment{\CurrentComment}}%
      \else \ThisComment{#1}\let\next\ProcessCommentLine
      \fi \next}
}

%%
%% Initial action: SetUpCutFile opens the CommentCutFile
%% hook for initial actions: PrepareCutFile, default null
%%
\def\SetUpCutFile
   {\immediate\openout\CommentStream=\CommentCutFile
    \PrepareCutFile}
\def\PrepareCutFile{}

%%
%% Each line action: ThisComment,
%% default: WriteCommentLine on line contents
%% version 3.8: write unexpanded if using eTeX
%%
\expandafter\ifx\csname eTeXversion\endcsname\relax
    \long\def\WriteCommentLine#1{\immediate\write\CommentStream{#1}}
\else
    \long\def\WriteCommentLine#1{\immediate\write\CommentStream{\unexpanded{#1}}}
\fi
\let\ThisComment\WriteCommentLine

%%
%% Final action: ProcessCutFile
%% hook for final action before file closing: FinalizeCutFile, default null
%%
\def\ProcessCutFile
   {\message{Straight input of \CommentCutFile.}%
    \input{\CommentCutFile}\relax}
\def\CloseAndInputCutFile
   {\FinalizeCutFile
    \immediate\closeout\CommentStream
    \ProcessCutFile}
\def\FinalizeCutFile{}

%%
%% Define the different comment types
%%
% included comments: all the default actions
\def\includecomment
 #1{\message{Include comment '#1'}%
    \csarg\def{After#1Comment}{\CloseAndInputCutFile}
    \csarg\def{#1}{\endgroup \message{Including '#1' comment.}%
        \DefaultCutFileName \SetUpCutFile \ProcessComment{#1}}%
    \CommentEndDef{#1}}
% excluded comment: also default
\def\excludecomment
 #1{\message{Excluding comment '#1'}%
    \csarg\def{#1}{\endgroup \message{Excluding '#1' comment.}%
        \begingroup
           \DefaultCutFileName \def\ProcessCutFile{}%
           \def\ThisComment####1{}\ProcessComment{#1}}%
    \csarg\def{After#1Comment}{\CloseAndInputCutFile \endgroup}
    \CommentEndDef{#1}}
% special comment
\long\def\specialcomment
 #1#2#3{\message{Special comment '#1'}%
    \csarg\def{#1}{\endgroup  \message{Processing '#1' comment.}%
                   \DefaultCutFileName 
                   #2\relax \SetUpCutFile
                   % #2 before SetUp, so we can do renaming.
          \message{Comment '#1' writing to \CommentCutFile.}%
          \ProcessComment{#1}}%
    \csarg\def{After#1Comment}{\CloseAndInputCutFile #3}%
    \CommentEndDef{#1}}
\long\def\generalcomment
 #1#2#3{\message{General comment '#1'}%
    \csarg\def{#1}{\endgroup % counter the environment open of LaTeX
          #2 \relax \SetUpCutFile \ProcessComment{#1}}%
    \csarg\def{After#1Comment}{\CloseAndInputCutFile #3}%
    \CommentEndDef{#1}}
\long\def\processcomment
 #1#2#3#4{\message{Lines-Processing comment '#1'}%
    \csarg\def{#1}{\endgroup \SetUpCutFile #2\relax
          \ProcessComment{#1}}%
    \csarg\def{After#1Comment}{#3\CloseAndInputCutFile #4}%
    \CommentEndDef{#1}}
\def\leveledcomment
 #1#2{\message{Include comment '#1' up to level '#2'}%
    %\csarg\newif{if#1IsStreamingComment}
    %\csarg\newif{if#1IsLeveledComment}
    %\csname #1IsLeveledCommenttrue\endcsname
    \csarg\let{After#1Comment}\CloseAndInputCutFile
    \csarg\def{#1}{\SetUpCutFile
        \ProcessCommentWithArg{#1}}%
    \CommentEndDef{#1}}

\makeatletter
\def\EndOfComment#1{%
    \csname After#1Comment\endcsname
    % sabotage LaTeX's environment testing
    \begingroup\def\@currenvir{#1}\end{#1}}
\def\CommentEndDef#1{{\escapechar=-1\relax
    \csarg\xdef{End#1Test}{\string\\end\string\{#1\string\}}%
    }}
\makeatother

\excludecomment{comment}

\endinput

